Benefiting from Bias: Delegating to Encourage Information Acquisition

A principal delegates decisions to a biased agent. Payoffs depend on a state that the principal cannot observe. Initially, the agent does not observe the state, but he can acquire information about it at a cost. We characterize the principal's optimal delegation set. This set features a cap on high decisions and a gap around the agent's ex ante favorite decision. It may even induce ex-post Pareto-dominated decisions. Under certain conditions on the cost of information acquisition, we show that the principal prefers delegating to an agent with a small bias than to an unbiased agent.

==> optimal_bias.dat <==
0.00030671792055962676,0.
0.0006134154329559882,0.
0.0012268104577487112,0.
0.002453600507334157,0.
0.004907180606505049,0.
0.005213878118901411,0.
0.0055205756312977725,0.
0.006133970656090495,0.
0.0073607607056759405,0.
0.007667458218072303,0.
0.012881315928810446,0.000012812557646247865
0.013188013441206807,0.000016963756867876583
0.013494710953603169,0.000021840815203743323
0.01380140846599953,0.000027818829151184334
0.014108105978395891,0.000035141878272901056
0.014414803490792254,0.00004379141077640674
0.014721501003188616,0.00006936311972364882
0.015028198515584977,0.0000659073245113119
0.01533489602798134,0.000019135932020748748
0.015641593540377703,0.00009562217346580051
0.015948291052774063,0.00011373586947973345
0.016254988565170422,0.00013202107157716408
0.016561686077566785,0.00015723048607045413
0.01686838358996315,0.00018286522604595967
0.017175081102359508,0.00021140762721093387
0.017481778614755868,0.00024281830573718286
0.01778847612715223,0.0002772662231602255
0.018095173639548594,0.00031485123568234495
0.018401871151944953,0.00035566584429262655
0.018708568664341313,0.0003997797872747772
0.019015266176737676,0.0004472810033499624
0.0196286612015304,0.0005526106973578414
0.01996115644971678,0.0006155727966190747
0.020293651697903155,0.0006826905026787095
0.020958642194275914,0.0008292046329219285
0.02129113744246229,0.0009092658628418693
0.02162363269064867,0.0009931909084967023
0.022288623187021427,0.0011736024980812292
0.022621118435207806,0.0012700268910824275
0.022953613683394186,0.001370563485599532
0.023618604179766942,0.0015838104242238975
0.024948585172512458,0.0020576985438705534
0.025281080420698838,0.0021857423456340622
0.025613575668885218,0.002317533398707351
0.026278566165257974,0.002591969266261451
0.02760854715800349,0.0031828919362452907
0.03026850914349452,0.0045192100114828685
0.0306010043916809,0.004699547194401944
0.03093349963986728,0.004882659383066305
0.03159849013624004,0.005256860174418234
0.03292847112898555,0.006035804077960394
0.035588433114476584,0.007703012796863338
0.040908357085458646,0.011377378245328258
0.04121881843678198,0.011602348634037501
0.04152927978810532,0.011828220940712807
0.042150202490751985,0.012282474231682775
0.043392047896045324,0.013199952799460152
0.04587573870663201,0.015061668575012807
0.05084312032780537,0.0188222262203055
0.05115358167912871,0.019056248241318484
0.051464043030452045,0.019289940142816552
0.05208496573309871,0.019756187126969124
0.05332681113839205,0.02068319736627166
0.05581050194897873,0.022508280518548873
0.06077788357015209,0.02599251136114075
0.0610822549021634,0.02619715191350164
0.06138662623417471,0.02640064144318443
0.06199536889819733,0.02680413743712384
0.06321285422624258,0.02759677011364971
0.06564782488233308,0.029121628713744355
0.0659521962143444,0.029306348183614397
0.0662565675463557,0.02948974018702822
0.06686531021037832,0.029852461168126492
0.06808279553842357,0.030561564992157866
0.07051776619451407,0.03191319787271216
0.07082213752652539,0.03207584980702303
0.07112650885853669,0.032237093263641416
0.07173525152255932,0.032555366405941415
0.07295273685060456,0.03317503299893263
0.07538770750669506,0.0343472120916476
0.07569207883870638,0.03448749210598488
0.07599645017071768,0.03462639747628201
0.07660519283474031,0.0349001004997215
0.07782267816278556,0.03543122776533461
0.08025764881887605,0.03642963617616421
0.08058781788667738,0.036558600172857655
0.08091798695447872,0.03668606023276013
0.08157832509008137,0.036936506423864916
0.0828990013612867,0.03741977756694863
0.08554035390369732,0.03831813410489757
0.08587052297149865,0.0384242460153892
0.08620069203929998,0.03852901796626658
0.08686103017490264,0.03873459261606897
0.08818170644610795,0.039130174082347056
0.09082305898851858,0.03986157411113278
0.09115322805631991,0.03994761448767214
0.09148339712412124,0.040032495516013816
0.0921437352597239,0.0401988230476057
0.09346441153092921,0.040518049228542595
0.09610576407333984,0.041105205009195574
0.09643593314114117,0.04117399852333586
0.0967661022089425,0.04124180295157547
0.09742644034454516,0.04137448867481888
0.09874711661575047,0.04162844847962404
0.10138846915816112,0.04209291448354783
0.10169660432909941,0.04214349526609199
0.10200473950003769,0.042193349716804725
0.10262100984191426,0.042290909059417056
0.1038535505256674,0.042477629662521534
0.1041616856966057,0.04252260160532559
0.10446982086754397,0.04256690420779209
0.10508609120942054,0.0426535285829004
0.10631863189317368,0.04281904220722821
0.10662676706411198,0.04285884756208614
0.10693490223505026,0.04289803664157968
0.10755117257692683,0.04297458949460558
0.10878371326067997,0.043120581582667565
0.11124879462818625,0.04338543255015272
0.11155692979912454,0.04341610860274473
0.11186506497006282,0.04344626326104131
0.11248133531193939,0.043505030125630194
0.11371387599569253,0.04361654311763981
0.11402201116663083,0.04364319750588955
0.1143301463375691,0.04366937092135007
0.11494641667944568,0.04372030494938792
0.11617895736319882,0.04381663526166649
0.11648709253413711,0.0438395939005244
0.11679522770507539,0.04386211004321534
0.11741149804695196,0.04390584116787156
0.1186440387307051,0.043988218253003565
0.1189521739016434,0.04400777687207816
0.11926030907258167,0.04402693226385914
0.11987657941445824,0.044064043162892315
0.12110912009821138,0.04413359715481695
0.12144305300493968,0.044151395165543304
0.121776985911668,0.044168754539051905
0.12244485172512459,0.04420218544056625
0.12378058335203782,0.044264022461696514
0.12411451625876613,0.04427846526056249
0.12444844916549443,0.04429250421472242
0.12511631497895104,0.04431940857711791
0.12645204660586423,0.04436863165608172
0.12678597951259254,0.044380013739361124
0.12711991241932086,0.04439102645263854
0.12778777823277745,0.04441197760163277
0.12812171113950577,0.044421923326077146
0.12845564404623405,0.04443152365875666
0.12912350985969068,0.04444969317329047
0.12945744276641896,0.04445827250383669
0.12979137567314727,0.04446652213227186
0.13045924148660387,0.04448203716366483
0.13079317439333218,0.04448931120293911
0.1311271073000605,0.044496267092325056
0.1317949731135171,0.04450924120786977
0.1321289060202454,0.044515278463203155
0.1324628389269737,0.04452097112694109
0.132796771833702,0.04452639092191528
0.13313070474043032,0.044531552732399074
0.1334646376471586,0.044536386743757865
0.13379857055388691,0.04454093330768011
0.1344664363673435,0.04454917076288168
0.13480036927407182,0.044552869288262
0.13513430218080014,0.04455628634547868
0.13546823508752842,0.044559434819604275
0.13580216799425673,0.04456232653034071
0.13613610090098505,0.044564910320027656
0.13647003380771333,0.04456726956996249
0.13680396671444164,0.044569349357771494
0.13713789962116996,0.04457116937729786
0.13747183252789824,0.04457273771755721
0.13780576543462655,0.04457406076116205
0.13813969834135487,0.044575084587613445
0.13847363124808315,0.04457595441719208
0.13880756415481146,0.04457649604605555
0.13914149706153978,0.04457684958857385
0.13947542996826806,0.04457694447962286
0.13980936287499637,0.04457680731915762
0.14014329578172469,0.044576395261552236
0.14047722868845297,0.044575821202473574
0.14081116159518128,0.04457498815720784
0.1411450945019096,0.04457392897213577
0.14147902740863788,0.04457263789174064
0.1418129603153662,0.04457114564022116
0.1421468932220945,0.044569422576135526
0.1424808261288228,0.04456748253566971
0.14280866901623906,0.04456537118445823
0.14313651190365534,0.04456303036744324
0.1434643547910716,0.04456054842326771
0.14379219767848792,0.04455707522391393
0.14412004056590422,0.044554934445019845
0.1444478834533205,0.044551790986465105
0.14477572634073677,0.04454850339532219
0.14510356922815304,0.04454501153570589
0.14543141211556931,0.04454133776736759
0.1457592550029856,0.044537528099778324
0.14641494077781814,0.04452925358074276
0.14772631232748326,0.04451057970681011
0.14805415521489956,0.04450547623765423
0.14838199810231584,0.04450020257012869
0.14903768387714839,0.04448915292683778
0.15034905542681348,0.04446509403799536
0.15067689831422976,0.0444586820576415
0.15100474120164603,0.04445211403931529
0.1516604269764786,0.04443851805005235
0.15297179852614373,0.04440953453003454
0.15329964141356,0.044401924825897054
0.15362748430097628,0.044394172875060894
0.15428317007580886,0.04437824857746074
0.15559454162547398,0.04434476065297343
0.1582172847248042,0.04427156181801276
0.1585451276122205,0.04426185638486817
0.15887297049963678,0.04425203178014456
0.15952865627446933,0.04423203082500643
0.16084002782413442,0.04419066110447658
0.16346277092346467,0.044102722761364246
0.16376857991401791,0.04409204027613108
0.16407438890457116,0.04408127021755027
0.1646860068856776,0.04405947653983043
0.16590924284789055,0.044014889031486135
0.16835571477231645,0.04392191965545865
0.17324865862116823,0.043722230521308074
0.18303454631887175,0.043277822658473374
0.18336615304521503,0.04326188938882764
0.18369775977155828,0.04324590541831754
0.18436097322424477,0.04321379311820952
0.18568740012961776,0.043148993837695646
0.1883402539403638,0.043017230703767916
0.19364596156185587,0.04274605135025568
0.20425737680483996,0.042179893349908106
0.22407003789157337,0.04107354968197941
0.24349293774233727,0.03996929950531957
0.26456689268366235,0.03878378405822514
0.2842306782257526,0.037707761718751426
0.305545518858404,0.03658469430798606
0.32647059825508584,0.035530557446583934
0.34598550825253294,0.03459248566599572
0.3463162264570331,0.03457704611157399
0.3466469446615332,0.03456144461382898
0.3473083810705334,0.03453058210560825
0.34863125388853394,0.03446838051707531
0.35127699952453495,0.03434549409721751
0.356568490796537,0.03410141523020323
0.3568992090010371,0.034106352647888735
0.35722992720553726,0.034071158494844454
0.35789136361453755,0.03404135754980841
0.359214236432538,0.033976484024144576
0.3618599820685391,0.03385664660617138
0.3671514733405411,0.03362348327380527
0.3674601576481782,0.03360978127178986
0.3677688419558153,0.03359607497073366
0.36838621057108945,0.033567301184778776
0.3696209478016378,0.03351368513553661
0.3720904222627345,0.03340409466149244
0.37239910657037156,0.033389738501392416
0.37270779087800865,0.03337686427159488
0.37301647518564574,0.03336348516463237
0.3733251594932828,0.03334921854188331
0.3736338438009199,0.03333664332135531
0.373942528108557,0.03332301513086932
0.3742512124161941,0.03331006305878291
0.37455989672383116,0.033275036944762526
0.37486858103146825,0.03330114252505771
0.37517726533910534,0.03326240661159195
0.3754859496467424,0.03325507116209827
0.3757946339543795,0.03324159245532231
0.3761033182620166,0.03322794294848396
0.3764120025696537,0.033214932087835526
0.3770293711849278,0.03318825422717367
0.37733805549256483,0.03317430308582166
0.3776467398002019,0.033160813993476444
0.3782641084154761,0.03313412621202235
0.37949884564602443,0.03308054835897895
0.3798075299536615,0.03306724844089097
0.3801162142612986,0.03302205964802696
0.3804248985689357,0.03300948462726927
0.3807335828765728,0.03302748471940874
0.3819683201071211,0.03297425661730786
0.3822770044147582,0.032960715215110244
0.3825856887223953,0.03294659404099047
0.38320305733766946,0.03292122821656814
0.38351174164530655,0.032883313720334026
0.38382042595294363,0.03289450832796014
0.3844377945682178,0.03286805758406987
0.3847464788758549,0.03286541936294835
0.385055163183492,0.03284173082230599
0.38536384749112906,0.03282853202000061
0.38567253179876615,0.032815541573749364
0.38598121610640324,0.03280220165364549
0.3862899004140403,0.03278797437817627
0.3865985847216774,0.032775942431078293
0.3869072690293145,0.032959243736444474
0.3872417510727416,0.032748607304005896
0.38757623311616873,0.03274747103888867
0.38791071515959585,0.03272024385643977
0.3882451972030229,0.03270611929334974
0.38857967924645,0.03269191063693509
0.3889141612898771,0.03267813866966091
0.38958312537673134,0.03264987611388016
0.38991760742015846,0.03263538923621213
0.3902520894635855,0.032621523862657285
0.3909210535504397,0.03259337921215567
0.39225898172414814,0.03253688305349024
0.3925934637675752,0.03252292593569809
0.3929279458110023,0.03250944472239444
0.39359690989785656,0.03248142309336323
0.39493483807156493,0.0324250581038761
0.3976106944189818,0.03231394218107232
0.3979451764624089,0.032301496715138725
0.39827965850583597,0.03228613373982998
0.39894862259269015,0.03225872008551449
0.4002865507663986,0.03220655644984387
0.40296240711381537,0.03208376596257142
0.408314119808649,0.03187730924347421
0.4086425118327641,0.03186395781712916
0.4089709038568792,0.03185093172157238
0.4096276879051093,0.031824477797976036
0.4109412560015696,0.03177161633535761
0.41356839219449026,0.03166650804474244
0.4188226645803315,0.03145910369316906
0.429331209352014,0.031051607509694372
0.44893812949614426,0.030318396223398117
0.47019610473083556,0.02956175698997087
0.4900439105662921,0.02888811604383608
0.5095019551657791,0.02825887409865247
0.5306110548558273,0.02760638983329914
0.5503099851466406,0.02702501292042832
0.5716599705280151,0.02642173733536032
0.5926201946734201,0.02585759669919125
0.6121702494195903,0.025352679076928553
0.6333713592563216,0.024828142778740545
0.6531622996938181,0.02435823341723361
0.6725634788953451,0.023915281869109663
0.6936157131874332,0.023454149205736487
0.7132577780802865,0.023038645208463895
0.7345508980637009,0.022605892088199162
0.7544338486478805,0.022216964190294498
0.7739270379960906,0.021848772502990145
0.7950712824348619,0.021464442636543474
0.8148053574743983,0.021117947270583796
0.8361904876044959,0.020754615404220245
0.857185856498624,0.020411389847442615
0.8767710559935172,0.020101518933518244
0.8980073105789717,0.0197761693726754
0.9178333957651912,0.019481898771723308
0.9372697197154413,0.019202831782359386
0.9583570987562524,0.018909044180016057
0.9780343083978288,0.018642879355425083
0.9783775220102351,0.018638465701276762
0.9787207356226415,0.018633941392475928
0.9794071628474543,0.018624469599995586
0.9807800172970798,0.018605377905082633
0.9835257261963308,0.018570119888272958
0.9890171439948328,0.018497736011545637
0.9893603576072392,0.018491933607040552
0.9897035712196455,0.018488893181401882
0.9903899984444582,0.018479879847979087
0.9917628528940837,0.018461636835509544
0.9945085617933347,0.018426307372200176
0.9948517754057411,0.018421975327374183
0.9951949890181475,0.01841724531320204
0.9958814162429602,0.018408203329051562
0.9972542706925858,0.018390631155302695
0.9975974843049922,0.018386335872804013
0.9979406979173985,0.018381699549680004
0.9986271251422112,0.018372900168475478
0.9989703387546176,0.018367623123653948
0.999313552367024,0.01836417090562208
0.9996567659794304,0.01835964212798787
0.9999999795918367,0.018355243673168944

